Precision spectroscopy of high rotational states in H_2 investigated by Doppler-free two-photon laser spectroscopy in the EF^1\Sigma_g^+ - X^1\Sigma_g^+ system

Recently a high precision spectroscopic investigation of the EF^1\Sigma_g^+ - X^1\Sigma_g^+ system of molecular hydrogen was reported yielding information on QED and relativistic effects in a sequence of rotational quantum states in the X^1\Sigma^+_g$ ground state of the H_2 molecule [E.J. Salumbides et al., Phys. Rev. Lett. 107, 043005 (2011)]. The present paper presents a more detailed description of the methods and results. Furthermore, the paper serves as a stepping stone towards a continuation of the previous study by extending the known level structure of the EF^1\Sigma^+_g state to highly excited rovibrational levels through Doppler-free two photon spectroscopy. Based on combination differences between vibrational levels in the ground state, and between three rotational branches (O, Q and S branches) assignments of excited EF^1\Sigma^+_g levels, involving high vibrational and rotational quantum numbers, can be unambiguously made. For the higher EF^1\Sigma^+_g levels, where no combination differences are available, calculations were performed using the multi-channel quantum defect method, for a broad class of vibrational and rotational levels up to J=19. These predictions were used for assigning high-J EF-levels and are found to be accurate within 5 cm^-1.

==> SupMat_Table_II.txt <==
%auto-ignore
Supplemental Material for PRA manuscript entitled: Precision spectroscopy of high rotational states in H₂ investigated by Doppler-free two photon spectroscopy in the EF¹Σ⁺g - X¹Σ⁺g system.

G.D. Dickenson, E.J. Salumbides, M.L. Niu, C. Jungen, S.C. Ross and W. Ubachs.

Frequencies in cm⁻¹ of two-photon transitions in the H2 EF-X(0,0) band. The transitions were measured with the narrow-bandwidth PDA system and the uncertainty is estimated to be $0.005$ \wn. The levels are deduced by adding the corresponding ground state rotational level as determined by Komasa et. al. [J. Chem. Theory Comput. 7(10) 3105, 2011]

J	Q-branch	Level		
6	98046.299	100461.196
7	97689.899	100877.370
8	97291.881	101343.824
9	96855.212	101857.175
10	96383.125	102414.045
11	95878.434	103010.498
12	95342.943	103641.544
13	94783.662	104307.454
15	93591.330	104392.342
16	92971.330	105095.149
		
	O-branch	Level
8	96409.257	100461.200
9	95875.406	100877.369
10	95312.908	101343.828
11	94725.110	101857.174
12	94115.446	102414.047
13	93486.710	103010.502
14	92840.535	103641.547
		
	S-branch	Level
10	97610.629	103641.549
11	97175.393	104307.457
13	96191.362	104489.963
14	95656.314	105180.106

				   

==> SuppMat_Table_III.txt <==
%auto-ignore
Supplemental Material for PRA manuscript entitled: Precision spectroscopy of high rotational states in H₂ investigated by Doppler-free two photon spectroscopy in the EF¹Σ⁺g - X¹Σ⁺g system.

G.D. Dickenson, E.J. Salumbides, M.L. Niu, C. Jungen, S.C. Ross and W. Ubachs.


Two-photon transitions probing the inner and outer wells. All transitions reported here are accurate to within 0.1 cm⁻¹ (1σ standard deviation) and have been corrected by 0.085 cm⁻¹ to account for the AC-Stark shift (see the text for details). Term values are listed and are formed by adding the corresponding ground state energy calculated by Komasa et. al. [J. Chem. Theory Comput. 7(10) 3105, 2011] to the transition energy. The term values calculated with the MQDT calculation are also included. All values reported are in cm⁻¹.

(t) - Tentative assignment

Transitions probing the inner well.

E-X(0,0)		
Transition	Energy		Term Value	MQDT
Q8		97291.75	101343.69	101340.42
Q9		96855.08	101857.04	101853.76
Q10		96383.00	102413.92	102410.61
Q11		95878.51	103010.57	103007.02
Q12		95343.14	103641.74	103638.31
Q13		94783.56	104307.35	104303.85
Q14		94208.20	105009.21	105007.52
Q15		93591.34	105715.16	105711.53
Q16		92971.25	106457.24	106453.47
Q17		92304.84	107186.40	107184.14
Q19		91027.42	108777.75	108773.91

E-X(0,1)			
Transition	Energy		Term Value	MQDT
Q0		95003.64	99164.81	99161.14
Q1		94954.36	99228.10	99224.58
Q2		94856.77	99354.61	99350.93
Q3		94711.28	99542.67	99539.16
Q4		94519.79	99791.17	99787.75
Q5		94284.62	100098.54	100094.71
Q6		94006.76	100461.15	100457.77
Q7		93690.08	100877.61	100873.97
Q8		93336.27	101343.85	101340.42
Q9		92948.78	101857.22	101853.76
Q10		92530.27	102414.01	102410.61
Q11		92083.55	103010.52	103007.02
Q12		91610.02	103641.63	103638.31
Q13		91116.34	104307.49	104303.85
Q14		90610.11	105009.33	105007.52
Q15		90065.57	105715.16	105711.53

E-X(0,2)
Transition	Energy		Term Value	MQDT
Q0		91077.75	99164.76	99161.14
Q1		91034.38	99228.18	99224.58
Q2		90948.24	99354.60	99350.93
Q3		90820.06	99542.76	99539.16
Q4		90651.38	99791.28	99787.74
Q5		90444.00	100098.20	100094.71
Q6		90200.12	100461.24	100457.77
Q7		89921.72	100877.34	100873.97

E-X(1,0)		
Transition	Energy		Term Value	MQDT
Q6		100289.65	102704.55	102700.06
Q7		99888.73	103076.20	103074.84
Q8		99473.51	103525.45	103521.12
Q9		98992.70	103994.67	103990.98
Q10		98503.24	104534.16	104530.58
Q11		97920.79	105052.86	105049.91
Q12		97433.46	105732.06	105730.20
Q13		96709.11	106232.91	106230.84
Q14		96203.07	107004.09	107001.52
Q15		95370.41	107494.23	107492.96
Q16		94431.61	107917.60	107920.96
Q17		93898.51	108780.07	108779.91

E-X(1,1)			
Transition	Energy		Term Value	MQDT
Q0		97333.55	101494.72	101489.78
Q1		97280.21	101553.95	101549.08
Q2		97173.65	101671.49	101666.85
Q3		97017.95	101849.34	101844.47
Q4		96809.53	102080.91	102076.08
Q5		96552.86	102366.78	102362.27
Q6		96249.89	102704.28	102700.06
Q7		95888.74	103076.26	103074.84
Q8		95517.70	103525.28	103521.12
Q9		95086.30	103994.74	103990.98
Q10		94650.27	104534.01	104530.58
Q11		94125.98	105052.95	105049.91
Q12		93700.42	105732.03	105730.20
Q13		93041.88	106233.03	106230.84
Q14		92604.92	107004.14	107001.52
Q15		91844.55	107494.14	107492.96

E-X(1,2)			
Transition	Energy		Term Value	MQDT
Q1		93360.15	101553.95	101549.08
Q5		92712.97	102367.17	102362.27
Q7		92120.72	103076.33	103074.84
Q9		91409.93	103994.64	103990.98

E-X(1,3)			
Transition	Energy		Term Value	MQDT
Q0		89712.31	101494.70	101489.78
Q1		89670.47	101553.95	101549.08

E-X(2,0)			
Transition	Energy		Term Value	MQDT
Q15		97170.16	109293.90	109290.47
Q16		96121.50	109607.40	109605.97
Q17		95645.39	110526.86	110523.51

E-X(2,2)
Transition	Energy		Term Value	MQDT
Q0		95472.57	103559.58	103558.6
Q1		95411.81	103605.61	103605.15
Q2		95283.82	103690.18	103691.06
Q3		95272.58	103995.28	103992.07
Q4		95019.92	104159.81	104156.07
Q5		94732.57	104386.76	104384.06
Q6		94389.30	104650.43	104650.20
Q7		93953.07	104908.69	104911.79
Q9		93241.82	105826.53	105825.68
Q11		92401.32	106894.85	106892.16

E-X(2,3)			
Transition	Energy		Term Value	MQDT		
Q5		91121.57	104386.84	104384.06

E-X(3,0)			
Transition	Energy		Term Value	MQDT
Q15		95838.32	107962.14	107961.59

E-X(3,2)			
Transition	Energy		Term Value	MQDT
Q0		97297.90	105384.90	105384.48
Q1		97221.48	105415.28	105415.05
Q3		96834.07	105556.77	105557.62
Q5		96115.85	105770.05	105771.77
Q6		95628.92	105890.04	105891.84

S-branch transitions probing the inner well.

E-X(0,1)		
Transition	Energy		Term Value	MQDT
S1		95269.11	99542.85	99539.16
S3		95267.00	100098.40	100094.7

E-X(0,2)		
Transition	Energy		Term Value	MQDT
S1		91349.02	99542.81	99539.16
S3		91375.59	100098.3	100094.7

Transitions probing levels above the potential barrier between inner and outer wells.

EF-X(10,0)			
Transition	Energy		Term Value	MQDT
Q16		95451.94	108937.93	108937.20

EF-X(10,2)			
Transition	Energy		Term Value	MQDT
Q5		96719.82	106374.02	106370.50
Q7		95765.52	106721.14	106719.59

EF-X(12,0)
Transition	Energy		Term Value	MQDT
Q(16)(t)	96716.78	110202.77	110198.13

EF-X(11,2)
Transition	Energy		Term Value	MQDT
Q(8)(t)		95805.68	107537.79	107529.44

EF-X(13,0)
Transition	Energy		Term Value	MQDT
Q(16)(t)	97320.32	110806.31	110801.50

EF-X(12,2)
Transition	Energy		Term Value	MQDT
Q(9)(t)		95802.02	108386.73	108384.97

Transitions probing the outer well.

F-X(3,1)			
Transition	Energy		Term Value	MQDT
Q7(t)		95933.48	103121.01	103120.39		
Q10		93536.82	103420.55	103414.26			
Q12		91640.87	103672.48	103673.39

F-X (4,0)			
Transition	Energy		Term Value	MQDT
Q14		94172.01	104973.02	104975.31

F-X(4,1)			
Transition	Energy		Term Value	MQDT
Q9		95414.88	104323.32	104326.46

F-X(4,2)			
Transition	Energy		Term Value	MQDT
Q0		95751.72	103838.72	103839.17
Q1		95664.13	103857.92	103857.95
Q2		95496.71	103903.07	103901.81
Q3		95067.39	103790.09	103793.07

F-X(5,0)			
Transition	Energy		Term Value	MQDT
Q12		97252.90	105551.50	105553.91


F-X(5,1)			
Transition	Energy		Term Value	MQDT
Q11		94596.83	105523.80	105526.99

F-X(5,2)			
Transition	Energy		Term Value	MQDT
Q5		95317.79	104971.99	104974.04

F-X(6,0)			
Transition	Energy		Term Value	MQDT
Q13		97204.05	106727.84	106729.75
Q14		95918.59	106719.61	106722.95











